Investigating the influence of the radiative torque disruption on the size evolution of dust in the heliosphere

In this paper, we conduct a detailed study on the effect of Radiative Torque Disruption (RATD) mechanism on the fragmentation of micrometer-sized dust grains into nanoparticles within the heliosphere. We start by estimating the disruption timescales for dust grains under various centrifugal stresses. Our numerical calculations demonstrate that RATD is a highly effective mechanism for breaking down micrometer-sized grains, producing nanoparticles more efficiently than other fragmentation processes. RATD also prevents micrometer-sized grains from being expelled by radiation pressure. Our findings indicate that the location of the present water snow line depends not only on temperature but also on the size of dust grains. For smaller grains, the snow line can shift outward beyond the position defined by thermal sublimation. Furthermore, we model the size distribution of dust grains modified by the RATD mechanism using a simplified model, showing that rotational disruption significantly decreases the number density of micrometer-sized grains while substantially increasing the number density of sub-micrometer-sized grains. However, the fraction of dust grains aligned at high-$J$ attractors by radiative torques less than 80\% can considerably weaken the effect of RATD on the grain size distribution. Finally, we suggest several experiments that could potentially test the RATD mechanism and discuss the uncertainties of our model in more realistic applications to heliospheric dust.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
